Comparison of PAM-6 Modulations for Short-Reach Fiber-Optic Links with Intensity Modulation and Direct Detection

PAM-6 transmission is considered for short-reach fiber-optic links with intensity modulation and direct detection. Experiments show that probabilistically-shaped PAM-6 and a framed-cross QAM-32 constellation outperform conventional cross QAM-32 under a peak power constraint.

==> results/BCH_PAM6Cross_60GBaud_complex_bcjr_n=1000.txt <==
attenuation rate
1 2.4920    
2 2.4560    
3 2.4200    
4 2.3360    
5 2.1140    
6 1.6820    
7 0.9400

==> results/BCH_PAM6Cross_95GBaud_complex_bcjr_n=1000.txt <==
attenuation rate
1 2.4320    
1.5 2.4200    
2 2.4200    
2.5 2.3960    
3 2.3600    
3.5 2.2880    
4 2.2040    
4.5 2.0900    
5 1.8500    
5.5 1.5500

==> results/BCH_PAM6DM_60GBaud_complex_bcjr_n=1000.txt <==
attenuation rate
1 2.5540    
2 2.5420    
3 2.5180    
4 2.4220    
5 2.2180    
6 1.8160

==> results/BCH_PAM6DM_95GBaud_complex_bcjr_n=1000.txt <==
attenuation rate
1 2.4940    
1.5 2.4700    
2 2.4580    
2.5 2.4580    
3 2.3740    
3.5 2.3140    
4 2.2180    
4.5 2.0800    
5 1.8520    
5.5 1.6480

==> results/BCH_PAM6FramedCross_60GBaud_complex_bcjr_n=1000.txt <==
attenuation rate
1 2.4800    
2 2.4680    
3 2.4440    
4 2.3720    
5 2.1920    
6 1.8260    
7 1.1360

==> results/BCH_PAM6FramedCross_95GBaud_complex_bcjr_n=1000.txt <==
attenuation rate
1 2.4200    
1.5 2.4200    
2 2.4080    
2.5 2.3840    
3 2.3480    
3.5 2.3000    
4 2.2160    
4.5 2.1320    
5 1.9700    
5.5 1.6820    
6 1.5260

==> results/LDPC_PAM6Cross_60GBaud_complex_bcjr_n=1000.txt <==
attenuation rate
5 2.328
6 2.183
7 1.922
8 1.647


==> results/LDPC_PAM6Cross_95GBaud_complex_bcjr_n=1000.txt <==
attenuation rate
4 2.363
4.5 2.326
5 2.241
5.5 2.151
6 2.038
6.5 1.907
7 1.736
7.5 1.58


==> results/LDPC_PAM6DM_60GBaud_complex_bcjr_n=1000.txt <==
attenuation rate
5 2.41
6 2.279
7 2.053
8 1.7680


==> results/LDPC_PAM6DM_95GBaud_complex_bcjr_n=1000.txt <==
attenuation rate
4 2.403
4.5 2.36
5 2.291
5.5 2.224
6 2.107
6.5 1.921
7 1.786


==> results/LDPC_PAM6FramedCross_60GBaud_complex_bcjr_n=1000.txt <==
attenuation rate
5 2.356
6 2.239
7 2.016
8 1.725


==> results/LDPC_PAM6FramedCross_95GBaud_complex_bcjr_n=1000.txt <==
attenuation rate
4 2.37
4.5 2.335
5 2.28
5.5 2.183
6 2.135
6.5 1.991
7 1.856
7.5 1.608

